Minimax Off-Policy Evaluation for Multi-Armed Bandits

We study the problem of off-policy evaluation in the multi-armed bandit model with bounded rewards, and develop minimax rate-optimal procedures under three settings. First, when the behavior policy is known, we show that the Switch estimator, a method that alternates between the plug-in and importance sampling estimators, is minimax rate-optimal for all sample sizes. Second, when the behavior policy is unknown, we analyze performance in terms of the competitive ratio, thereby revealing a fundamental gap between the settings of known and unknown behavior policies. When the behavior policy is unknown, any estimator must have mean-squared error larger -- relative to the oracle estimator equipped with the knowledge of the behavior policy -- by a multiplicative factor proportional to the support size of the target policy. Moreover, we demonstrate that the plug-in approach achieves this worst-case competitive ratio up to a logarithmic factor. Third, we initiate the study of the partial knowledge setting in which it is assumed that the minimum probability taken by the behavior policy is known. We show that the plug-in estimator is optimal for relatively large values of the minimum probability, but is sub-optimal when the minimum probability is low. In order to remedy this gap, we propose a new estimator based on approximation by Chebyshev polynomials that provably achieves the optimal estimation error. Numerical experiments on both simulated and real data corroborate our theoretical findings.

==> suggestions_from_Martin.txt <==
First piece of advice: use LATEX macros for anything that you might want to change later.  Makes editing and updates much smoother.

Use \mid instead of |

This has no functional effect, but makes my editing job easier.  Use spaces to make LATEX code more readable. 

Observe distinction between ldots and cdots


Use \eqref{Blah} instead of (\ref{Blah})


Please avoid use of \[ ... \] environment.
Use \begin{align*} ... \end[align*} instead.
This makes it easy to switch between choosing to number an equation (\begin{align)} or not number it (\begin{align*})
Using align throughout also makes the formatting of the equations consistent.

Don't use "utilized" when "used" would suffice.


Please avoid the use of double superscript (e.g., S'^{j}).


Read about distinction between "principle" and "principal".

\martin{Somehow this proof organization is not so satisfying.  You
  conclude very abruptly with a lemma statemetn...  A proof should be
  like a story.  It should end in a natural way, not just by throwing
  out some lemma.  }

\martin{A good proof organization has 1 or 2 lemmas, which are
  introduced in the course of the proof, nearer to the beginning, and
  then are used to complete the argument.  I would suggest re-thinking
  how you organize this proof between the main body and the appendix.
  The proof within the main body should ``tell a story''.}


%%%	aesthetic issues
% It is a bad idea to redefine base Latex operators like this.
% What if I wanted to use a regular hat?  This redefinition could make
% later debugging very hard.  Just use Latex macros for your various
% hatted symbols.


It is bad style to begin a sentence with an acronym.  E.g.,  "OPE presents new challenges...".  Write something like "The paradigm of OPEN presents..." or some other noun in front.
